Denotational Semantics and a Fast Interpreter for jq

jq is a widely used tool that provides a programming language to manipulate JSON data. However, its semantics are currently only specified by its implementation, making it difficult to reason about its behaviour. To this end, I provide a syntax and denotational semantics for a subset of the jq language. In particular, the semantics provide a new way to interpret updates. I implement an extended version of the semantics in a novel interpreter for the jq language called jaq. Although jaq uses a significantly simpler approach to execute jq programs than jq, jaq is faster than jq on ten out of thirteen benchmarks.

==> tikz/eval.dat <==
Filter	n	jaq-time	jq-time
empty	512	0.75	1.13
bf-fib	13	0.768	1.142
reverse	1048576	0.06	0.89
sort	1048576	0.17	0.91
add	1048576	0.85	0.93
kv	131072	0.29	0.26
kv-update	131072	0.35	0.56
kv-entries	131072	1.00	1.19
ex-implode 	1048576	1.20	1.37
reduce	1048576	1.25	1.11
tree-flatten	17	0.63	0.46
tree-update	17	0.36	1.19
to-fromjson	65536	0.09	1.24

